Multi-Jurisdictional Legal Identity Assurance for Capability Gating: A Design-Science Proposal for Tiered, Reusable Identity Assurance of Natural, Juridical, and Machine Entities

Identity assurance is the cost a digital system pays for dishonesty and uncertainty: it exists to make acts attributable when not everyone can be trusted at their word. A common way to pay that cost is flat maximum verification, asking each participant to meet a single high level of identification at entry, before any capability is exercised. Paid on everyone, it over-collects, excludes participants who cannot meet a bar they never needed to clear, taxes every interaction with the cost of the rarest high-risk case, and binds the strength of identification to the activity it unlocks. Existing frameworks compound this by fixing a small number of per-credential levels inside a single legal space and binding each verification to the institution that performed it, leaving cross-border reuse and the tension between data erasure and evidentiary retention unaddressed. This paper develops, as a design-science proposal, a tiered and reusable model of identity assurance for natural, juridical, and machine entities across jurisdictions. Reading the problem through systems theory, where a system changes only when an entity acts, the model holds the assurance state apart from the capability gate that consumes it, so that identity demand follows the act and the weight of its consequences rather than mere presence: a participant may take part with minimal disclosure and supply more only as an act requires. It comprises a typed entity taxonomy, a two-axis coordinate of disclosed assertion scope and source of information, jurisdiction as a time-indexed attribute of the entity, and reliance recorded as bitemporal, liability-allocated, point-in-time snapshots. Requirements are derived from anti-money-laundering, electronic-identity, and data-protection law, and the proposal is evaluated against flat maximum verification, per-credential level-of-assurance designs, and institutional reusable-KYC reliance.

==> usym2737.tikz <==



\begin{tikzpicture}[y=0.80pt, x=0.80pt, yscale=-1.000000, xscale=1.000000, inner sep=0pt, outer sep=0pt]
\begin{scope}[shift={(100.0,1834.0)},nonzero rule]
  \path[draw=.,fill=.,line width=1.600pt] (1546.0000,-408.0000) ..
    controls (1546.0000,-399.3333) and (1542.6667,-395.0000) ..
    (1536.0000,-395.0000) .. controls (1534.0000,-395.0000) and
    (1523.0000,-397.0000) .. (1503.0000,-401.0000) -- (1030.0000,-496.0000) --
    (1120.0000,-31.0000) .. controls (1122.6667,-17.0000) and (1124.0000,-6.6667)
    .. (1124.0000,0.0000) .. controls (1124.0000,8.0000) and (1120.0000,12.0000)
    .. (1112.0000,12.0000) .. controls (1107.3333,12.0000) and (1098.3333,2.6667)
    .. (1085.0000,-16.0000) -- (819.0000,-393.0000) -- (551.0000,-14.0000) ..
    controls (539.0000,3.3333) and (530.6667,12.0000) .. (526.0000,12.0000) ..
    controls (519.3333,12.0000) and (516.0000,8.6667) .. (516.0000,2.0000) ..
    controls (516.0000,-4.0000) and (517.3333,-14.3333) .. (520.0000,-29.0000) --
    (604.0000,-496.0000) -- (143.0000,-418.0000) .. controls (127.0000,-415.3333)
    and (116.6667,-414.0000) .. (112.0000,-414.0000) .. controls
    (104.0000,-414.0000) and (100.0000,-417.3333) .. (100.0000,-424.0000) ..
    controls (100.0000,-429.3333) and (110.3333,-439.0000) .. (131.0000,-453.0000)
    -- (514.0000,-711.0000) -- (133.0000,-985.0000) .. controls
    (113.6667,-999.0000) and (104.0000,-1008.6667) .. (104.0000,-1014.0000) ..
    controls (104.0000,-1020.6667) and (108.0000,-1024.0000) ..
    (116.0000,-1024.0000) .. controls (123.3333,-1024.0000) and
    (134.3333,-1022.6667) .. (149.0000,-1020.0000) -- (604.0000,-936.0000) --
    (520.0000,-1389.0000) .. controls (517.3333,-1403.6667) and
    (516.0000,-1412.6667) .. (516.0000,-1416.0000) .. controls
    (516.0000,-1426.6667) and (520.0000,-1432.0000) .. (528.0000,-1432.0000) ..
    controls (531.3333,-1432.0000) and (539.6667,-1422.3333) ..
    (553.0000,-1403.0000) -- (819.0000,-1026.0000) -- (1077.0000,-1397.0000) ..
    controls (1089.6667,-1415.6667) and (1098.6667,-1425.0000) ..
    (1104.0000,-1425.0000) .. controls (1112.0000,-1425.0000) and
    (1116.0000,-1421.0000) .. (1116.0000,-1413.0000) .. controls
    (1116.0000,-1407.0000) and (1114.6667,-1396.6667) .. (1112.0000,-1382.0000) --
    (1030.0000,-936.0000) -- (1505.0000,-1020.0000) .. controls
    (1523.6667,-1023.3333) and (1532.3333,-1025.0000) .. (1531.0000,-1025.0000) ..
    controls (1541.0000,-1025.0000) and (1546.0000,-1020.6667) ..
    (1546.0000,-1012.0000) .. controls (1546.0000,-1008.6667) and
    (1536.3333,-1000.3333) .. (1517.0000,-987.0000) -- (1126.0000,-711.0000) --
    (1517.0000,-434.0000) .. controls (1536.3333,-420.0000) and
    (1546.0000,-411.3333) .. (1546.0000,-408.0000) -- cycle;
\end{scope}

\end{tikzpicture}



==> usym274A.tikz <==



\begin{tikzpicture}[y=0.80pt, x=0.80pt, yscale=-1.000000, xscale=1.000000, inner sep=0pt, outer sep=0pt]
\begin{scope}[shift={(100.0,1831.0)},nonzero rule]
  \path[draw=.,fill=.,line width=1.600pt] (1382.0000,-1169.0000) ..
    controls (1382.0000,-1139.6667) and (1372.0000,-1115.6667) ..
    (1352.0000,-1097.0000) .. controls (1346.6667,-1092.3333) and
    (1324.0000,-1077.0000) .. (1284.0000,-1051.0000) -- (1034.0000,-891.0000) --
    (1013.0000,-911.0000) -- (1175.0000,-1165.0000) .. controls
    (1200.3333,-1204.3333) and (1215.3333,-1226.6667) .. (1220.0000,-1232.0000) ..
    controls (1238.6667,-1252.0000) and (1262.6667,-1262.0000) ..
    (1292.0000,-1262.0000) .. controls (1316.6667,-1262.0000) and
    (1337.6667,-1252.6667) .. (1355.0000,-1234.0000) .. controls
    (1373.0000,-1215.3333) and (1382.0000,-1193.6667) .. (1382.0000,-1169.0000) --
    cycle(1577.0000,-709.0000) .. controls (1577.0000,-685.6667) and
    (1567.3333,-664.6667) .. (1548.0000,-646.0000) .. controls
    (1529.3333,-627.3333) and (1508.0000,-618.0000) .. (1484.0000,-618.0000) ..
    controls (1468.0000,-618.0000) and (1441.0000,-622.3333) ..
    (1403.0000,-631.0000) -- (1108.0000,-698.0000) -- (1108.0000,-727.0000) --
    (1403.0000,-786.0000) .. controls (1446.3333,-794.6667) and
    (1472.6667,-799.0000) .. (1482.0000,-799.0000) .. controls
    (1506.6667,-799.0000) and (1528.6667,-790.0000) .. (1548.0000,-772.0000) ..
    controls (1567.3333,-754.0000) and (1577.0000,-733.0000) ..
    (1577.0000,-709.0000) -- cycle(931.0000,-1350.0000) .. controls
    (931.0000,-1346.6667) and (925.6667,-1320.0000) .. (915.0000,-1270.0000) --
    (852.0000,-975.0000) -- (823.0000,-975.0000) -- (749.0000,-1313.0000) ..
    controls (742.3333,-1342.3333) and (742.3333,-1366.0000) ..
    (749.0000,-1384.0000) .. controls (763.0000,-1424.0000) and
    (791.0000,-1444.0000) .. (833.0000,-1444.0000) .. controls
    (859.0000,-1444.0000) and (881.6667,-1434.6667) .. (901.0000,-1416.0000) ..
    controls (921.0000,-1397.3333) and (931.0000,-1375.3333) ..
    (931.0000,-1350.0000) -- cycle(659.0000,-909.0000) -- (643.0000,-891.0000) --
    (387.0000,-1051.0000) .. controls (350.3333,-1074.3333) and
    (328.3333,-1089.0000) .. (321.0000,-1095.0000) .. controls
    (299.0000,-1115.0000) and (288.0000,-1138.3333) .. (288.0000,-1165.0000) ..
    controls (288.0000,-1191.6667) and (297.0000,-1213.6667) ..
    (315.0000,-1231.0000) .. controls (333.6667,-1248.3333) and
    (356.3333,-1257.0000) .. (383.0000,-1257.0000) .. controls
    (410.3333,-1257.0000) and (433.3333,-1247.0000) .. (452.0000,-1227.0000) ..
    controls (456.0000,-1222.3333) and (470.3333,-1201.0000) ..
    (495.0000,-1163.0000) -- (659.0000,-909.0000) -- cycle(1386.0000,-252.0000) ..
    controls (1386.0000,-226.0000) and (1377.0000,-203.6667) ..
    (1359.0000,-185.0000) .. controls (1341.0000,-167.0000) and
    (1318.6667,-158.0000) .. (1292.0000,-158.0000) .. controls
    (1260.0000,-158.0000) and (1233.3333,-174.3333) .. (1212.0000,-207.0000) --
    (1015.0000,-512.0000) -- (1034.0000,-528.0000) -- (1294.0000,-362.0000) ..
    controls (1330.0000,-338.6667) and (1351.0000,-324.3333) ..
    (1357.0000,-319.0000) .. controls (1376.3333,-301.0000) and
    (1386.0000,-278.6667) .. (1386.0000,-252.0000) -- cycle(1032.0000,-711.0000)
    .. controls (1032.0000,-655.6667) and (1013.3333,-608.3333) ..
    (976.0000,-569.0000) .. controls (939.3333,-529.6667) and (893.6667,-510.0000)
    .. (839.0000,-510.0000) .. controls (785.6667,-510.0000) and
    (739.6667,-529.0000) .. (701.0000,-567.0000) .. controls (662.3333,-605.0000)
    and (643.0000,-651.0000) .. (643.0000,-705.0000) .. controls
    (643.0000,-759.0000) and (661.6667,-805.0000) .. (699.0000,-843.0000) ..
    controls (736.3333,-881.6667) and (782.3333,-901.0000) .. (837.0000,-901.0000)
    .. controls (889.6667,-901.0000) and (935.3333,-882.3333) ..
    (974.0000,-845.0000) .. controls (1012.6667,-807.6667) and
    (1032.0000,-763.0000) .. (1032.0000,-711.0000) -- cycle(934.0000,-61.0000) ..
    controls (934.0000,-37.0000) and (923.6667,-16.0000) .. (903.0000,2.0000) ..
    controls (883.0000,20.0000) and (860.3333,29.0000) .. (835.0000,29.0000) ..
    controls (813.0000,29.0000) and (792.3333,19.3333) .. (773.0000,0.0000) ..
    controls (754.3333,-18.6667) and (745.0000,-39.0000) .. (745.0000,-61.0000) ..
    controls (745.0000,-69.0000) and (749.6667,-95.6667) .. (759.0000,-141.0000)
    -- (821.0000,-442.0000) -- (850.0000,-442.0000) -- (919.0000,-141.0000) ..
    controls (929.0000,-97.6667) and (934.0000,-71.0000) .. (934.0000,-61.0000) --
    cycle(569.0000,-698.0000) -- (227.0000,-614.0000) .. controls
    (199.6667,-607.3333) and (177.0000,-608.0000) .. (159.0000,-616.0000) ..
    controls (119.6667,-633.3333) and (100.0000,-664.3333) .. (100.0000,-709.0000)
    .. controls (100.0000,-733.6667) and (109.3333,-753.6667) ..
    (128.0000,-769.0000) .. controls (146.6667,-785.0000) and (168.6667,-793.0000)
    .. (194.0000,-793.0000) .. controls (192.6667,-793.0000) and
    (220.6667,-788.0000) .. (278.0000,-778.0000) -- (569.0000,-727.0000) --
    (569.0000,-698.0000) -- cycle(659.0000,-512.0000) -- (471.0000,-219.0000) ..
    controls (447.6667,-182.3333) and (417.0000,-164.0000) .. (379.0000,-164.0000)
    .. controls (354.3333,-164.0000) and (333.3333,-172.3333) ..
    (316.0000,-189.0000) .. controls (298.6667,-206.3333) and (290.0000,-227.3333)
    .. (290.0000,-252.0000) .. controls (290.0000,-278.0000) and
    (300.0000,-300.3333) .. (320.0000,-319.0000) .. controls (326.0000,-324.3333)
    and (347.0000,-338.6667) .. (383.0000,-362.0000) -- (639.0000,-528.0000) --
    (659.0000,-512.0000) -- cycle;
\end{scope}

\end{tikzpicture}


